Neutral pion and $\eta$ meson production in p-Pb collisions at $\mathbf{\sqrt{s_{\rm NN}}} = 5.02$ TeV

Neutral pion and $\eta$ meson invariant differential yields were measured in non-single diffractive p-Pb collisions at $\sqrt{s_{\rm NN}} = 5.02$ TeV with the ALICE experiment at the CERN LHC. The analysis combines results from three complementary photon measurements, utilizing the PHOS and EMCal calorimeters and the Photon Conversion Method. The invariant differential yields of $\pi^0$ and $\eta$ meson inclusive production are measured near mid-rapidity in a broad transverse momentum range of $0.3<p_{\rm T}< 20$ GeV/$c$ and $0.7<p_{\rm T}<20$ GeV/$c$, respectively. The measured $\eta$/$\pi^{0}$ ratio increases with $p_{\rm T}$ and saturates for $p_{\rm T} > 4$ GeV/$c$ at $0.483\pm 0.015_{\rm stat}\pm 0.015_{\rm sys}$. A deviation from $m_{\rm T}$ scaling is observed for $p_{\rm T}<2$ GeV/$c$. The measured $\eta$/$\pi^{0}$ ratio is consistent with previous measurements from proton-nucleus and pp collisions over the full $p_{\rm T}$ range. The measured $\eta$/$\pi^{0}$ ratio at high $p_{\rm T}$ also agrees within uncertainties with measurements from nucleus-nucleus collisions. The $\pi^0$ and $\eta$ yields in p-Pb relative to the scaled pp interpolated reference, $R_{\rm pPb}$, are presented for $0.3<p_{\rm T}<20$ GeV/$c$ and $0.7<p_{\rm T}< 20$ GeV/$c$, respectively. The results are compared with theoretical model calculations. The values of $R_{\rm pPb}$ are consistent with unity for transverse momenta above 2 GeV/$c$. These results support the interpretation that the suppressed yield of neutral mesons measured in Pb-Pb collisions at LHC energies is due to parton energy loss in the hot QCD medium.

==> macros/HEPData/HEPDataFile20180525.txt <==
*dataset: 
*location: Figure 5 (left)
*dscomment: Invariant differential yield of PI0 produced in NSD p-Pp collisions with centre-of-mass energy/nucleon 5.02 TeV
*reackey: P PB --> PI0 X
*obskey: DN/DPT**2/DYRAP
*qual: RE: P PB --> PI0 X
*qual: YRAP(C=CM) : -1.265 TO 0.335 
*qual: SQRT(S)/NUCLEON IN TEV : 5.02
*yheader: 1/(2*PI*Nevt)*(d**2N)/(PT*dPT*dY) IN (GEV/c)**-2
*xheader: PT IN GEV/c
*data: x : y
0.3486 (BIN= 0.3 TO 0.4); 	 8.32e+00 +- 1.26e+00 	(DSYS= 1.98e+00);
0.4486 (BIN= 0.4 TO 0.5); 	 3.736e+00 +- 2.26e-01 	(DSYS= 4.43e-01);
0.5486 (BIN= 0.5 TO 0.6); 	 2.2282e+00 +- 7.07e-02 	(DSYS= 2.527e-01);
0.6486 (BIN= 0.6 TO 0.7); 	 1.4457e+00 +- 5.67e-02 	(DSYS= 1.385e-01);
0.7487 (BIN= 0.7 TO 0.8); 	 8.669e-01 +- 3.70e-02 	(DSYS= 8.40e-02);
0.8950 (BIN= 0.8 TO 1.0); 	 5.678e-01 +- 1.73e-02 	(DSYS= 4.49e-02);
1.0953 (BIN= 1.0 TO 1.2); 	 2.6794e-01 +- 5.93e-03 	(DSYS= 1.738e-02);
1.2956 (BIN= 1.2 TO 1.4); 	 1.4416e-01 +- 2.37e-03 	(DSYS= 7.16e-03);
1.4959 (BIN= 1.4 TO 1.6); 	 7.943e-02 +- 1.42e-03 	(DSYS= 4.28e-03);
1.6962 (BIN= 1.6 TO 1.8); 	 4.7559e-02 +- 8.01e-04 	(DSYS= 2.384e-03);
1.8964 (BIN= 1.8 TO 2.0); 	 2.8200e-02 +- 4.33e-04 	(DSYS= 1.394e-03);
2.0966 (BIN= 2.0 TO 2.2); 	 1.7932e-02 +- 2.67e-04 	(DSYS= 8.84e-04);
2.2967 (BIN= 2.2 TO 2.4); 	 1.1581e-02 +- 1.65e-04 	(DSYS= 5.71e-04);
2.4969 (BIN= 2.4 TO 2.6); 	 7.610e-03 +- 1.09e-04 	(DSYS= 3.82e-04);
2.6971 (BIN= 2.6 TO 2.8); 	 5.0886e-03 +- 7.41e-05 	(DSYS= 2.531e-04);
2.8972 (BIN= 2.8 TO 3.0); 	 3.5176e-03 +- 5.14e-05 	(DSYS= 1.760e-04);
3.0973 (BIN= 3.0 TO 3.2); 	 2.4741e-03 +- 3.60e-05 	(DSYS= 1.259e-04);
3.2974 (BIN= 3.2 TO 3.4); 	 1.6711e-03 +- 2.36e-05 	(DSYS= 8.73e-05);
3.4975 (BIN= 3.4 TO 3.6); 	 1.1944e-03 +- 1.80e-05 	(DSYS= 6.30e-05);
3.6976 (BIN= 3.6 TO 3.8); 	 8.957e-04 +- 1.41e-05 	(DSYS= 4.68e-05);
3.8977 (BIN= 3.8 TO 4.0); 	 6.285e-04 +- 1.04e-05 	(DSYS= 3.34e-05);
4.2365 (BIN= 4.0 TO 4.5); 	 3.9811e-04 +- 5.00e-06 	(DSYS= 2.078e-05);
4.7376 (BIN= 4.5 TO 5.0); 	 2.0103e-04 +- 2.81e-06 	(DSYS= 1.071e-05);
5.2385 (BIN= 5.0 TO 5.5); 	 1.1142e-04 +- 1.68e-06 	(DSYS= 5.98e-06);
5.7393 (BIN= 5.5 TO 6.0); 	 6.322e-05 +- 1.17e-06 	(DSYS= 3.40e-06);
6.4612 (BIN= 6.0 TO 7.0); 	 3.0909e-05 +- 5.00e-07 	(DSYS= 1.680e-06);
7.4655 (BIN= 7.0 TO 8.0); 	 1.1990e-05 +- 2.69e-07 	(DSYS= 6.84e-07);
8.8820 (BIN= 8.0 TO 10.0); 	 4.3628e-06 +- 9.94e-08 	(DSYS= 2.472e-07);
10.9007 (BIN= 10.0 TO 12.0); 	 1.2990e-06 +- 4.82e-08 	(DSYS= 7.77e-08);
13.6816 (BIN= 12.0 TO 16.0); 	 2.774e-07 +- 1.56e-08 	(DSYS= 1.99e-08);
17.7458 (BIN= 16.0 TO 20.0); 	 5.707e-08 +- 8.70e-09 	(DSYS= 4.76e-09);
*dataend:

*dataset: 
*location: Figure 5 (left)
*dscomment: Invariant differential yields of ETA produced in NSD p-Pb collisions with centre-of-mass energy/nucleon 5.02 TeV
*reackey: P PB --> ETA X
*obskey: DN/DPT**2/DYRAP
*qual: RE: P PB --> ETA X
*qual: YRAP(C=CM) : -1.265 TO 0.335
*qual: SQRT(S)/NUCLEON IN TEV : 5.02
*yheader: 1/(2*PI*Nevt)*(d**2N)/(PT*dPT*dY) IN (GEV/c)**-2
*xheader: PT IN GEV/c
*data: x : y
0.7973 (BIN= 0.7 TO 0.9); 	 1.273e-01 +- 2.77e-02 	(DSYS= 1.92e-02);
0.9970 (BIN= 0.9 TO 1.1); 	 6.82e-02 +- 1.18e-02 	(DSYS= 1.03e-02);
1.2430 (BIN= 1.1 TO 1.4); 	 3.793e-02 +- 3.89e-03 	(DSYS= 4.36e-03);
1.5879 (BIN= 1.4 TO 1.8); 	 1.748e-02 +- 1.19e-03 	(DSYS= 1.80e-03);
1.9886 (BIN= 1.8 TO 2.2); 	 6.914e-03 +- 4.31e-04 	(DSYS= 6.71e-04);
2.3893 (BIN= 2.2 TO 2.6); 	 3.338e-03 +- 1.89e-04 	(DSYS= 2.84e-04);
2.7900 (BIN= 2.6 TO 3.0); 	 1.6847e-03 +- 8.29e-05 	(DSYS= 1.427e-04);
3.2356 (BIN= 3.0 TO 3.5); 	 7.967e-04 +- 3.81e-05 	(DSYS= 6.51e-05);
3.7367 (BIN= 3.5 TO 4.0); 	 3.672e-04 +- 1.91e-05 	(DSYS= 3.00e-05);
4.4527 (BIN= 4.0 TO 5.0); 	 1.4704e-04 +- 7.02e-06 	(DSYS= 1.140e-05);
5.4586 (BIN= 5.0 TO 6.0); 	 4.216e-05 +- 2.48e-06 	(DSYS= 3.40e-06);
6.8619 (BIN= 6.0 TO 8.0); 	 1.0839e-05 +- 7.28e-07 	(DSYS= 9.58e-07);
8.8861 (BIN= 8.0 TO 10.0); 	 2.189e-06 +- 2.42e-07 	(DSYS= 2.09e-07);
10.9031 (BIN= 10.0 TO 12.0); 	 5.21e-07 +- 1.06e-07 	(DSYS= 6.81e-08);
13.6862 (BIN= 12.0 TO 16.0); 	 1.202e-07 +- 2.69e-08 	(DSYS= 1.68e-08);
17.7474 (BIN= 16.0 TO 20.0); 	 3.48e-08 +- 1.17e-08 	(DSYS= 5.39e-09);
*dataend:

*dataset: 
*location: Figure 7 (left)
*dscomment: The measured ratio of invariant yields for inclusive ETA to PI0 production at a centre-of-mass energy/nucleon 5.02 TeV.
*reackey: P PB --> PI0 X
*reackey: P PB --> ETA X
*obskey: SIG/SIG
*qual: RE(Q=ETA) : P PB --> ETA X
*qual: RE(Q=PI0) : P PB --> PI0 X
*qual: SQRT(S)/NUCLEON IN TEV : 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: SIG(Q=ETA)/SIG(Q=PI0)
*xheader: PT IN GEV/c
*data: x : y
0.8000 (BIN= 0.7 TO 0.9); 	 1.645e-01 +- 3.58e-02 	(DSYS= 2.32e-02);
1.0000 (BIN= 0.9 TO 1.1); 	 1.734e-01 +- 3.01e-02 	(DSYS= 1.84e-02);
1.2500 (BIN= 1.1 TO 1.4); 	 2.148e-01 +- 2.21e-02 	(DSYS= 1.50e-02);
1.6000 (BIN= 1.4 TO 1.8); 	 2.594e-01 +- 1.83e-02 	(DSYS= 1.44e-02);
2.0000 (BIN= 1.8 TO 2.2); 	 2.936e-01 +- 1.79e-02 	(DSYS= 1.61e-02);
2.4000 (BIN= 2.2 TO 2.6); 	 3.619e-01 +- 1.83e-02 	(DSYS= 1.79e-02);
2.8000 (BIN= 2.6 TO 3.0); 	 3.757e-01 +- 1.98e-02 	(DSYS= 1.91e-02);
3.2500 (BIN= 3.0 TO 3.5); 	 3.985e-01 +- 2.06e-02 	(DSYS= 2.02e-02);
3.7500 (BIN= 3.5 TO 4.0); 	 4.299e-01 +- 2.36e-02 	(DSYS= 2.35e-02);
4.5000 (BIN= 4.0 TO 5.0); 	 4.860e-01 +- 2.40e-02 	(DSYS= 2.59e-02);
5.5000 (BIN= 5.0 TO 6.0); 	 4.841e-01 +- 3.00e-02 	(DSYS= 2.91e-02);
7.0000 (BIN= 6.0 TO 8.0); 	 4.987e-01 +- 3.49e-02 	(DSYS= 3.55e-02);
9.0000 (BIN= 8.0 TO 10.0); 	 5.145e-01 +- 5.79e-02 	(DSYS= 4.30e-02);
11.0000 (BIN= 10.0 TO 12.0); 	 4.150e-01 +- 8.81e-02 	(DSYS= 5.22e-02);
14.0000 (BIN= 12.0 TO 16.0); 	 4.004e-01 +- 9.32e-02 	(DSYS= 5.59e-02);
18.0000 (BIN= 16.0 TO 20.0); 	 4.17e-01 +- 1.69e-01 	(DSYS= 7.06e-02);
*dataend:

*dataset: 
*location: Figure 7 (right)
*dscomment: Ratio of the measured ETA to PI0 ratio to the one obtained via m_T scaling in NSD p-Pb collisions with centre-of-mass energy/nucleon=5.02 TeV.
*reackey: P PB --> PI0 X
*reackey: P PB --> ETA X
*obskey: RATIO
*qual: SQRT(S)/NUCLEON IN TEV: 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: RPPB
*xheader: PT IN GEV/c
*data: x : y
0.8000 (BIN= 0.7 TO 0.9); 	 6.20e-01 +- 1.35e-01 	(DSYS= 8.73e-02);
1.0000 (BIN= 0.9 TO 1.1); 	 5.642e-01 +- 9.78e-02 	(DSYS= 5.99e-02);
1.2500 (BIN= 1.1 TO 1.4); 	 6.202e-01 +- 6.37e-02 	(DSYS= 4.32e-02);
1.6000 (BIN= 1.4 TO 1.8); 	 6.765e-01 +- 4.76e-02 	(DSYS= 3.76e-02);
2.0000 (BIN= 1.8 TO 2.2); 	 7.153e-01 +- 4.35e-02 	(DSYS= 3.92e-02);
2.4000 (BIN= 2.2 TO 2.6); 	 8.455e-01 +- 4.28e-02 	(DSYS= 4.18e-02);
2.8000 (BIN= 2.6 TO 3.0); 	 8.537e-01 +- 4.50e-02 	(DSYS= 4.35e-02);
3.2500 (BIN= 3.0 TO 3.5); 	 8.868e-01 +- 4.58e-02 	(DSYS= 4.50e-02);
3.7500 (BIN= 3.5 TO 4.0); 	 9.414e-01 +- 5.16e-02 	(DSYS= 5.15e-02);
4.5000 (BIN= 4.0 TO 5.0); 	 1.0477e+00 +- 5.18e-02 	(DSYS= 5.59e-02);
5.5000 (BIN= 5.0 TO 6.0); 	 1.0309e+00 +- 6.39e-02 	(DSYS= 6.21e-02);
7.0000 (BIN= 6.0 TO 8.0); 	 1.0513e+00 +- 7.36e-02 	(DSYS= 7.49e-02);
9.0000 (BIN= 8.0 TO 10.0); 	 1.077e+00 +- 1.21e-01 	(DSYS= 9.01e-02);
11.0000 (BIN= 10.0 TO 12.0); 	 8.66e-01 +- 1.84e-01 	(DSYS= 1.09e-01);
14.0000 (BIN= 12.0 TO 16.0); 	 8.33e-01 +- 1.94e-01 	(DSYS= 1.16e-01);
18.0000 (BIN= 16.0 TO 20.0); 	 8.66e-01 +- 3.52e-01 	(DSYS= 1.47e-01);
*dataend:

*dataset: 
*location: Figure 8 (left)
*dscomment: The nuclear modification factor RPPB of PI0 as a function of pT in NSD p-Pb collisions with centre-of-mass energy/nucleon=5.02 TeV, the overall normalization uncertainty of 5.96 % is not included.
*reackey: P PB --> PI0 X
*obskey: RATIO
*qual: SQRT(S)/NUCLEON IN TEV: 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: RPPB
*xheader: PT IN GEV/c
*data: x : y
0.3500 (BIN= 0.3 TO 0.4); 	 8.81e-01 +- 1.36e-01 	(DSYS= 2.45e-01);
0.4500 (BIN= 0.4 TO 0.5); 	 6.422e-01 +- 4.32e-02 	(DSYS= 1.000e-01);
0.5500 (BIN= 0.5 TO 0.6); 	 6.249e-01 +- 2.64e-02 	(DSYS= 7.98e-02);
0.6500 (BIN= 0.6 TO 0.7); 	 6.564e-01 +- 3.14e-02 	(DSYS= 6.97e-02);
0.7500 (BIN= 0.7 TO 0.8); 	 6.339e-01 +- 2.53e-02 	(DSYS= 6.20e-02);
0.9000 (BIN= 0.8 TO 1.0); 	 7.508e-01 +- 1.93e-02 	(DSYS= 5.89e-02);
1.1000 (BIN= 1.0 TO 1.2); 	 7.696e-01 +- 1.80e-02 	(DSYS= 4.91e-02);
1.3000 (BIN= 1.2 TO 1.4); 	 8.193e-01 +- 1.90e-02 	(DSYS= 3.55e-02);
1.5000 (BIN= 1.4 TO 1.6); 	 8.440e-01 +- 1.53e-02 	(DSYS= 4.33e-02);
1.7000 (BIN= 1.6 TO 1.8); 	 9.007e-01 +- 1.38e-02 	(DSYS= 4.23e-02);
1.9000 (BIN= 1.8 TO 2.0); 	 9.071e-01 +- 1.53e-02 	(DSYS= 3.96e-02);
2.1000 (BIN= 2.0 TO 2.2); 	 9.362e-01 +- 1.61e-02 	(DSYS= 4.02e-02);
2.3000 (BIN= 2.2 TO 2.4); 	 9.569e-01 +- 1.55e-02 	(DSYS= 4.13e-02);
2.5000 (BIN= 2.4 TO 2.6); 	 9.826e-01 +- 1.58e-02 	(DSYS= 4.33e-02);
2.7000 (BIN= 2.6 TO 2.8); 	 9.781e-01 +- 1.83e-02 	(DSYS= 4.16e-02);
2.9000 (BIN= 2.8 TO 3.0); 	 9.944e-01 +- 2.10e-02 	(DSYS= 4.34e-02);
3.1000 (BIN= 3.0 TO 3.2); 	 1.0182e+00 +- 1.99e-02 	(DSYS= 4.56e-02);
3.3000 (BIN= 3.2 TO 3.4); 	 9.678e-01 +- 2.21e-02 	(DSYS= 4.33e-02);
3.5000 (BIN= 3.4 TO 3.6); 	 9.734e-01 +- 2.36e-02 	(DSYS= 4.34e-02);
3.7000 (BIN= 3.6 TO 3.8); 	 9.957e-01 +- 2.39e-02 	(DSYS= 4.58e-02);
3.9000 (BIN= 3.8 TO 4.0); 	 9.527e-01 +- 2.27e-02 	(DSYS= 4.59e-02);
4.2500 (BIN= 4.0 TO 4.5); 	 9.738e-01 +- 2.32e-02 	(DSYS= 4.51e-02);
4.7500 (BIN= 4.5 TO 5.0); 	 9.724e-01 +- 2.21e-02 	(DSYS= 4.90e-02);
5.2500 (BIN= 5.0 TO 5.5); 	 9.804e-01 +- 2.24e-02 	(DSYS= 5.28e-02);
5.7500 (BIN= 5.5 TO 6.0); 	 9.870e-01 +- 3.02e-02 	(DSYS= 5.93e-02);
6.5000 (BIN= 6.0 TO 7.0); 	 9.739e-01 +- 2.59e-02 	(DSYS= 6.58e-02);
7.5000 (BIN= 7.0 TO 8.0); 	 9.193e-01 +- 3.13e-02 	(DSYS= 6.76e-02);
9.0000 (BIN= 8.0 TO 10.0); 	 9.438e-01 +- 3.09e-02 	(DSYS= 7.65e-02);
11.0000 (BIN= 10.0 TO 12.0); 	 9.460e-01 +- 4.82e-02 	(DSYS= 8.81e-02);
14.0000 (BIN= 12.0 TO 16.0); 	 8.207e-01 +- 5.97e-02 	(DSYS= 9.54e-02);
18.0000 (BIN= 16.0 TO 20.0); 	 9.69e-01 +- 1.57e-01 	(DSYS= 1.66e-01);
*dataend:

*dataset: 
*location: Figure 8 (right)
*dscomment: The nuclear modification factor RPPB of ETA as a function of pT in NSD p-Pb collisions with centre-of-mass energy/nucleon=5.02 TeV, the overall normalization uncertainty of 5.96 % is not included.
*reackey: P PB --> ETA X
*obskey: RATIO
*qual: SQRT(S)/NUCLEON IN TEV: 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: RPPB
*xheader: PT IN GEV/c
*data: x : y
0.8000 (BIN= 0.7 TO 0.9); 	 7.97e-01 +- 1.85e-01 	(DSYS= 1.98e-01);
1.0000 (BIN= 0.9 TO 1.1); 	 7.11e-01 +- 1.37e-01 	(DSYS= 1.38e-01);
1.2500 (BIN= 1.1 TO 1.4); 	 7.565e-01 +- 9.58e-02 	(DSYS= 1.017e-01);
1.6000 (BIN= 1.4 TO 1.8); 	 8.116e-01 +- 7.83e-02 	(DSYS= 8.50e-02);
2.0000 (BIN= 1.8 TO 2.2); 	 8.710e-01 +- 6.66e-02 	(DSYS= 8.34e-02);
2.4000 (BIN= 2.2 TO 2.6); 	 1.0523e+00 +- 6.60e-02 	(DSYS= 9.30e-02);
2.8000 (BIN= 2.6 TO 3.0); 	 9.922e-01 +- 6.58e-02 	(DSYS= 8.12e-02);
3.2500 (BIN= 3.0 TO 3.5); 	 9.523e-01 +- 6.83e-02 	(DSYS= 7.53e-02);
3.7500 (BIN= 3.5 TO 4.0); 	 1.0317e+00 +- 7.10e-02 	(DSYS= 8.86e-02);
4.5000 (BIN= 4.0 TO 5.0); 	 1.0364e+00 +- 7.27e-02 	(DSYS= 8.93e-02);
5.5000 (BIN= 5.0 TO 6.0); 	 9.902e-01 +- 7.25e-02 	(DSYS= 1.033e-01);
7.0000 (BIN= 6.0 TO 8.0); 	 9.567e-01 +- 6.83e-02 	(DSYS= 1.291e-01);
9.0000 (BIN= 8.0 TO 10.0); 	 9.30e-01 +- 1.12e-01 	(DSYS= 1.34e-01);
11.0000 (BIN= 10.0 TO 12.0); 	 6.80e-01 +- 1.57e-01 	(DSYS= 1.42e-01);
14.0000 (BIN= 12.0 TO 16.0); 	 6.97e-01 +- 1.58e-01 	(DSYS= 1.58e-01);
18.0000 (BIN= 16.0 TO 20.0); 	 1.053e+00 +- 3.58e-01 	(DSYS= 2.50e-01);
*dataend:


==> plots/NewPaperPlots/20180525/FittingParametersPPReference_2018_05_25.dat <==
Fitting Pi0 PP reference spectrum with Tsallis
dN/dy:  1.71e+11 +/- 1.56097e+10
n:  6.79302 +/- 0.105332
T_{Levy} (GeV/c):  0.129043 +/- 0.00554641
Chi2/NDF:  0.180764
Fitting Pi0 PP reference spectrum with TCM
Ae:  3.76252e+11 +/- 1.6641e+11
Te:  0.150869 +/- 0.0284548
A:  3.09693e+10 +/- 1.41993e+10
T:  0.584952 +/- 0.0555989
n:  3.08633 +/- 0.0479513
Chi2/NDF:  0.0501574
Fitting Eta PP reference spectrum with Tsallis
dN/dy:  1.3671e+10 +/- 2.96314e+09
n:  6.69507 +/- 0.37917
T_{Levy} (GeV/c):  0.214763 +/- 0.0253452
Chi2/NDF:  0.0886132
Tsallis
Fitting Eta PP reference spectrum with TCM
Ae:  5.74905e+09 +/- 4.35907e+09
Te:  0.252325 +/- 0.116518
A:  1.20507e+09 +/- 2.61678e+09
T:  0.915709 +/- 0.414857
n:  3.11911 +/- 0.247862
Chi2/NDF:  0.0893492


==> plots/NewPaperPlots/20180525/FittingParameters_2018_05_25_Tsallis.dat <==
Tsallis
Fitting Combined Pi0 spectrum
dN/dy:  9.40649 +/- 0.491987
n:  7.16783 +/- 0.0781095
T_{Levy} (GeV/c):  0.159211 +/- 0.00413567
Chi2/NDF:  0.700831
0.3 - 0.4 GeV/$c$ & 0.35 GeV/$c$ & 0.348625 GeV/$c$ & -1.3747 MeV/$c$
0.4 - 0.5 GeV/$c$ & 0.45 GeV/$c$ & 0.448579 GeV/$c$ & -1.421 MeV/$c$
0.5 - 0.6 GeV/$c$ & 0.55 GeV/$c$ & 0.548594 GeV/$c$ & -1.40601 MeV/$c$
0.6 - 0.7 GeV/$c$ & 0.65 GeV/$c$ & 0.64863 GeV/$c$ & -1.36964 MeV/$c$
0.7 - 0.8 GeV/$c$ & 0.75 GeV/$c$ & 0.748674 GeV/$c$ & -1.32588 MeV/$c$
0.8 - 1 GeV/$c$ & 0.9 GeV/$c$ & 0.894974 GeV/$c$ & -5.02566 MeV/$c$
1 - 1.2 GeV/$c$ & 1.1 GeV/$c$ & 1.09532 GeV/$c$ & -4.68113 MeV/$c$
1.2 - 1.4 GeV/$c$ & 1.3 GeV/$c$ & 1.29563 GeV/$c$ & -4.36992 MeV/$c$
1.4 - 1.6 GeV/$c$ & 1.5 GeV/$c$ & 1.49591 GeV/$c$ & -4.09275 MeV/$c$
1.6 - 1.8 GeV/$c$ & 1.7 GeV/$c$ & 1.69615 GeV/$c$ & -3.8463 MeV/$c$
1.8 - 2 GeV/$c$ & 1.9 GeV/$c$ & 1.89637 GeV/$c$ & -3.62658 MeV/$c$
2 - 2.2 GeV/$c$ & 2.1 GeV/$c$ & 2.09657 GeV/$c$ & -3.42983 MeV/$c$
2.2 - 2.4 GeV/$c$ & 2.3 GeV/$c$ & 2.29675 GeV/$c$ & -3.25284 MeV/$c$
2.4 - 2.6 GeV/$c$ & 2.5 GeV/$c$ & 2.49691 GeV/$c$ & -3.09303 MeV/$c$
2.6 - 2.8 GeV/$c$ & 2.7 GeV/$c$ & 2.69705 GeV/$c$ & -2.94805 MeV/$c$
2.8 - 3 GeV/$c$ & 2.9 GeV/$c$ & 2.89718 GeV/$c$ & -2.81579 MeV/$c$
3 - 3.2 GeV/$c$ & 3.1 GeV/$c$ & 3.09731 GeV/$c$ & -2.69479 MeV/$c$
3.2 - 3.4 GeV/$c$ & 3.3 GeV/$c$ & 3.29742 GeV/$c$ & -2.5837 MeV/$c$
3.4 - 3.6 GeV/$c$ & 3.5 GeV/$c$ & 3.49752 GeV/$c$ & -2.48143 MeV/$c$
3.6 - 3.8 GeV/$c$ & 3.7 GeV/$c$ & 3.69761 GeV/$c$ & -2.38695 MeV/$c$
3.8 - 4 GeV/$c$ & 3.9 GeV/$c$ & 3.8977 GeV/$c$ & -2.29926 MeV/$c$
4 - 4.5 GeV/$c$ & 4.25 GeV/$c$ & 4.23651 GeV/$c$ & -13.4887 MeV/$c$
4.5 - 5 GeV/$c$ & 4.75 GeV/$c$ & 4.73758 GeV/$c$ & -12.4187 MeV/$c$
5 - 5.5 GeV/$c$ & 5.25 GeV/$c$ & 5.23849 GeV/$c$ & -11.5057 MeV/$c$
5.5 - 6 GeV/$c$ & 5.75 GeV/$c$ & 5.73928 GeV/$c$ & -10.7173 MeV/$c$
6 - 7 GeV/$c$ & 6.5 GeV/$c$ & 6.4612 GeV/$c$ & -38.8001 MeV/$c$
7 - 8 GeV/$c$ & 7.5 GeV/$c$ & 7.46548 GeV/$c$ & -34.5229 MeV/$c$
8 - 10 GeV/$c$ & 9 GeV/$c$ & 8.88203 GeV/$c$ & -117.974 MeV/$c$
10 - 12 GeV/$c$ & 11 GeV/$c$ & 10.9007 GeV/$c$ & -99.311 MeV/$c$
12 - 16 GeV/$c$ & 14 GeV/$c$ & 13.6816 GeV/$c$ & -318.449 MeV/$c$
16 - 20 GeV/$c$ & 18 GeV/$c$ & 17.7458 GeV/$c$ & -254.188 MeV/$c$
Fitting Combined Eta spectrum
dN/dy:  0.870764 +/- 0.103081
n:  7.56352 +/- 0.334783
T_{Levy} (GeV/c):  0.269054 +/- 0.0186634
Chi2/NDF:  0.179265
0.7 - 0.9 GeV/$c$ & 0.8 GeV/$c$ & 0.797291 GeV/$c$ & -2.70907 MeV/$c$
0.9 - 1.1 GeV/$c$ & 1 GeV/$c$ & 0.996978 GeV/$c$ & -3.022 MeV/$c$
1.1 - 1.4 GeV/$c$ & 1.25 GeV/$c$ & 1.24299 GeV/$c$ & -7.00522 MeV/$c$
1.4 - 1.8 GeV/$c$ & 1.6 GeV/$c$ & 1.58785 GeV/$c$ & -12.1459 MeV/$c$
1.8 - 2.2 GeV/$c$ & 2 GeV/$c$ & 1.98855 GeV/$c$ & -11.4481 MeV/$c$
2.2 - 2.6 GeV/$c$ & 2.4 GeV/$c$ & 2.38932 GeV/$c$ & -10.6836 MeV/$c$
2.6 - 3 GeV/$c$ & 2.8 GeV/$c$ & 2.79004 GeV/$c$ & -9.95745 MeV/$c$
3 - 3.5 GeV/$c$ & 3.25 GeV/$c$ & 3.2356 GeV/$c$ & -14.3962 MeV/$c$
3.5 - 4 GeV/$c$ & 3.75 GeV/$c$ & 3.73673 GeV/$c$ & -13.2732 MeV/$c$
4 - 5 GeV/$c$ & 4.5 GeV/$c$ & 4.45272 GeV/$c$ & -47.2819 MeV/$c$
5 - 6 GeV/$c$ & 5.5 GeV/$c$ & 5.45865 GeV/$c$ & -41.3512 MeV/$c$
6 - 8 GeV/$c$ & 7 GeV/$c$ & 6.86191 GeV/$c$ & -138.088 MeV/$c$
8 - 10 GeV/$c$ & 9 GeV/$c$ & 8.88607 GeV/$c$ & -113.93 MeV/$c$
10 - 12 GeV/$c$ & 11 GeV/$c$ & 10.9031 GeV/$c$ & -96.8883 MeV/$c$
12 - 16 GeV/$c$ & 14 GeV/$c$ & 13.6862 GeV/$c$ & -313.798 MeV/$c$
16 - 20 GeV/$c$ & 18 GeV/$c$ & 17.7474 GeV/$c$ & -252.648 MeV/$c$


==> plots/NewPaperPlots/20180525/HEPDataFile20180525.txt <==
*dataset: 
*location: Figure 5 (left)
*dscomment: Invariant differential yield of PI0 produced in NSD p-Pp collisions with centre-of-mass energy/nucleon 5.02 TeV
*reackey: P PB --> PI0 X
*obskey: DN/DPT**2/DYRAP
*qual: RE: P PB --> PI0 X
*qual: YRAP(C=CM) : -1.265 TO 0.335 
*qual: SQRT(S)/NUCLEON IN TEV : 5.02
*yheader: 1/(2*PI*Nevt)*(d**2N)/(PT*dPT*dY) IN (GEV/c)**-2
*xheader: PT IN GEV/c
*data: x : y
0.3486 (BIN= 0.3 TO 0.4); 	 8.32e+00 +- 1.26e+00 	(DSYS= 1.98e+00);
0.4486 (BIN= 0.4 TO 0.5); 	 3.736e+00 +- 2.26e-01 	(DSYS= 4.43e-01);
0.5486 (BIN= 0.5 TO 0.6); 	 2.2282e+00 +- 7.07e-02 	(DSYS= 2.527e-01);
0.6486 (BIN= 0.6 TO 0.7); 	 1.4457e+00 +- 5.67e-02 	(DSYS= 1.385e-01);
0.7487 (BIN= 0.7 TO 0.8); 	 8.669e-01 +- 3.70e-02 	(DSYS= 8.40e-02);
0.8950 (BIN= 0.8 TO 1.0); 	 5.678e-01 +- 1.73e-02 	(DSYS= 4.49e-02);
1.0953 (BIN= 1.0 TO 1.2); 	 2.6794e-01 +- 5.93e-03 	(DSYS= 1.738e-02);
1.2956 (BIN= 1.2 TO 1.4); 	 1.4416e-01 +- 2.37e-03 	(DSYS= 7.16e-03);
1.4959 (BIN= 1.4 TO 1.6); 	 7.943e-02 +- 1.42e-03 	(DSYS= 4.28e-03);
1.6962 (BIN= 1.6 TO 1.8); 	 4.7559e-02 +- 8.01e-04 	(DSYS= 2.384e-03);
1.8964 (BIN= 1.8 TO 2.0); 	 2.8200e-02 +- 4.33e-04 	(DSYS= 1.394e-03);
2.0966 (BIN= 2.0 TO 2.2); 	 1.7932e-02 +- 2.67e-04 	(DSYS= 8.84e-04);
2.2967 (BIN= 2.2 TO 2.4); 	 1.1581e-02 +- 1.65e-04 	(DSYS= 5.71e-04);
2.4969 (BIN= 2.4 TO 2.6); 	 7.610e-03 +- 1.09e-04 	(DSYS= 3.82e-04);
2.6971 (BIN= 2.6 TO 2.8); 	 5.0886e-03 +- 7.41e-05 	(DSYS= 2.531e-04);
2.8972 (BIN= 2.8 TO 3.0); 	 3.5176e-03 +- 5.14e-05 	(DSYS= 1.760e-04);
3.0973 (BIN= 3.0 TO 3.2); 	 2.4741e-03 +- 3.60e-05 	(DSYS= 1.259e-04);
3.2974 (BIN= 3.2 TO 3.4); 	 1.6711e-03 +- 2.36e-05 	(DSYS= 8.73e-05);
3.4975 (BIN= 3.4 TO 3.6); 	 1.1944e-03 +- 1.80e-05 	(DSYS= 6.30e-05);
3.6976 (BIN= 3.6 TO 3.8); 	 8.957e-04 +- 1.41e-05 	(DSYS= 4.68e-05);
3.8977 (BIN= 3.8 TO 4.0); 	 6.285e-04 +- 1.04e-05 	(DSYS= 3.34e-05);
4.2365 (BIN= 4.0 TO 4.5); 	 3.9811e-04 +- 5.00e-06 	(DSYS= 2.078e-05);
4.7376 (BIN= 4.5 TO 5.0); 	 2.0103e-04 +- 2.81e-06 	(DSYS= 1.071e-05);
5.2385 (BIN= 5.0 TO 5.5); 	 1.1142e-04 +- 1.68e-06 	(DSYS= 5.98e-06);
5.7393 (BIN= 5.5 TO 6.0); 	 6.322e-05 +- 1.17e-06 	(DSYS= 3.40e-06);
6.4612 (BIN= 6.0 TO 7.0); 	 3.0909e-05 +- 5.00e-07 	(DSYS= 1.680e-06);
7.4655 (BIN= 7.0 TO 8.0); 	 1.1990e-05 +- 2.69e-07 	(DSYS= 6.84e-07);
8.8820 (BIN= 8.0 TO 10.0); 	 4.3628e-06 +- 9.94e-08 	(DSYS= 2.472e-07);
10.9007 (BIN= 10.0 TO 12.0); 	 1.2990e-06 +- 4.82e-08 	(DSYS= 7.77e-08);
13.6816 (BIN= 12.0 TO 16.0); 	 2.774e-07 +- 1.56e-08 	(DSYS= 1.99e-08);
17.7458 (BIN= 16.0 TO 20.0); 	 5.707e-08 +- 8.70e-09 	(DSYS= 4.76e-09);
*dataend:

*dataset: 
*location: Figure 5 (left)
*dscomment: Invariant differential yields of ETA produced in NSD p-Pb collisions with centre-of-mass energy/nucleon 5.02 TeV
*reackey: P PB --> ETA X
*obskey: DN/DPT**2/DYRAP
*qual: RE: P PB --> ETA X
*qual: YRAP(C=CM) : -1.265 TO 0.335
*qual: SQRT(S)/NUCLEON IN TEV : 5.02
*yheader: 1/(2*PI*Nevt)*(d**2N)/(PT*dPT*dY) IN (GEV/c)**-2
*xheader: PT IN GEV/c
*data: x : y
0.7973 (BIN= 0.7 TO 0.9); 	 1.273e-01 +- 2.77e-02 	(DSYS= 1.92e-02);
0.9970 (BIN= 0.9 TO 1.1); 	 6.82e-02 +- 1.18e-02 	(DSYS= 1.03e-02);
1.2430 (BIN= 1.1 TO 1.4); 	 3.793e-02 +- 3.89e-03 	(DSYS= 4.36e-03);
1.5879 (BIN= 1.4 TO 1.8); 	 1.748e-02 +- 1.19e-03 	(DSYS= 1.80e-03);
1.9886 (BIN= 1.8 TO 2.2); 	 6.914e-03 +- 4.31e-04 	(DSYS= 6.71e-04);
2.3893 (BIN= 2.2 TO 2.6); 	 3.338e-03 +- 1.89e-04 	(DSYS= 2.84e-04);
2.7900 (BIN= 2.6 TO 3.0); 	 1.6847e-03 +- 8.29e-05 	(DSYS= 1.427e-04);
3.2356 (BIN= 3.0 TO 3.5); 	 7.967e-04 +- 3.81e-05 	(DSYS= 6.51e-05);
3.7367 (BIN= 3.5 TO 4.0); 	 3.672e-04 +- 1.91e-05 	(DSYS= 3.00e-05);
4.4527 (BIN= 4.0 TO 5.0); 	 1.4704e-04 +- 7.02e-06 	(DSYS= 1.140e-05);
5.4586 (BIN= 5.0 TO 6.0); 	 4.216e-05 +- 2.48e-06 	(DSYS= 3.40e-06);
6.8619 (BIN= 6.0 TO 8.0); 	 1.0839e-05 +- 7.28e-07 	(DSYS= 9.58e-07);
8.8861 (BIN= 8.0 TO 10.0); 	 2.189e-06 +- 2.42e-07 	(DSYS= 2.09e-07);
10.9031 (BIN= 10.0 TO 12.0); 	 5.21e-07 +- 1.06e-07 	(DSYS= 6.81e-08);
13.6862 (BIN= 12.0 TO 16.0); 	 1.202e-07 +- 2.69e-08 	(DSYS= 1.68e-08);
17.7474 (BIN= 16.0 TO 20.0); 	 3.48e-08 +- 1.17e-08 	(DSYS= 5.39e-09);
*dataend:

*dataset: 
*location: Figure 7 (left)
*dscomment: The measured ratio of invariant yields for inclusive ETA to PI0 production at a centre-of-mass energy/nucleon 5.02 TeV.
*reackey: P PB --> PI0 X
*reackey: P PB --> ETA X
*obskey: SIG/SIG
*qual: RE(Q=ETA) : P PB --> ETA X
*qual: RE(Q=PI0) : P PB --> PI0 X
*qual: SQRT(S)/NUCLEON IN TEV : 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: SIG(Q=ETA)/SIG(Q=PI0)
*xheader: PT IN GEV/c
*data: x : y
0.8000 (BIN= 0.7 TO 0.9); 	 1.645e-01 +- 3.58e-02 	(DSYS= 2.32e-02);
1.0000 (BIN= 0.9 TO 1.1); 	 1.734e-01 +- 3.01e-02 	(DSYS= 1.84e-02);
1.2500 (BIN= 1.1 TO 1.4); 	 2.148e-01 +- 2.21e-02 	(DSYS= 1.50e-02);
1.6000 (BIN= 1.4 TO 1.8); 	 2.594e-01 +- 1.83e-02 	(DSYS= 1.44e-02);
2.0000 (BIN= 1.8 TO 2.2); 	 2.936e-01 +- 1.79e-02 	(DSYS= 1.61e-02);
2.4000 (BIN= 2.2 TO 2.6); 	 3.619e-01 +- 1.83e-02 	(DSYS= 1.79e-02);
2.8000 (BIN= 2.6 TO 3.0); 	 3.757e-01 +- 1.98e-02 	(DSYS= 1.91e-02);
3.2500 (BIN= 3.0 TO 3.5); 	 3.985e-01 +- 2.06e-02 	(DSYS= 2.02e-02);
3.7500 (BIN= 3.5 TO 4.0); 	 4.299e-01 +- 2.36e-02 	(DSYS= 2.35e-02);
4.5000 (BIN= 4.0 TO 5.0); 	 4.860e-01 +- 2.40e-02 	(DSYS= 2.59e-02);
5.5000 (BIN= 5.0 TO 6.0); 	 4.841e-01 +- 3.00e-02 	(DSYS= 2.91e-02);
7.0000 (BIN= 6.0 TO 8.0); 	 4.987e-01 +- 3.49e-02 	(DSYS= 3.55e-02);
9.0000 (BIN= 8.0 TO 10.0); 	 5.145e-01 +- 5.79e-02 	(DSYS= 4.30e-02);
11.0000 (BIN= 10.0 TO 12.0); 	 4.150e-01 +- 8.81e-02 	(DSYS= 5.22e-02);
14.0000 (BIN= 12.0 TO 16.0); 	 4.004e-01 +- 9.32e-02 	(DSYS= 5.59e-02);
18.0000 (BIN= 16.0 TO 20.0); 	 4.17e-01 +- 1.69e-01 	(DSYS= 7.06e-02);
*dataend:

*dataset: 
*location: Figure 7 (right)
*dscomment: Ratio of the measured ETA to PI0 ratio to the one obtained via m_T scaling in NSD p-Pb collisions with centre-of-mass energy/nucleon=5.02 TeV.
*reackey: P PB --> PI0 X
*reackey: P PB --> ETA X
*obskey: RATIO
*qual: SQRT(S)/NUCLEON IN TEV: 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: RPPB
*xheader: PT IN GEV/c
*data: x : y
0.8000 (BIN= 0.7 TO 0.9); 	 6.20e-01 +- 1.35e-01 	(DSYS= 8.73e-02);
1.0000 (BIN= 0.9 TO 1.1); 	 5.642e-01 +- 9.78e-02 	(DSYS= 5.99e-02);
1.2500 (BIN= 1.1 TO 1.4); 	 6.202e-01 +- 6.37e-02 	(DSYS= 4.32e-02);
1.6000 (BIN= 1.4 TO 1.8); 	 6.765e-01 +- 4.76e-02 	(DSYS= 3.76e-02);
2.0000 (BIN= 1.8 TO 2.2); 	 7.153e-01 +- 4.35e-02 	(DSYS= 3.92e-02);
2.4000 (BIN= 2.2 TO 2.6); 	 8.455e-01 +- 4.28e-02 	(DSYS= 4.18e-02);
2.8000 (BIN= 2.6 TO 3.0); 	 8.537e-01 +- 4.50e-02 	(DSYS= 4.35e-02);
3.2500 (BIN= 3.0 TO 3.5); 	 8.868e-01 +- 4.58e-02 	(DSYS= 4.50e-02);
3.7500 (BIN= 3.5 TO 4.0); 	 9.414e-01 +- 5.16e-02 	(DSYS= 5.15e-02);
4.5000 (BIN= 4.0 TO 5.0); 	 1.0477e+00 +- 5.18e-02 	(DSYS= 5.59e-02);
5.5000 (BIN= 5.0 TO 6.0); 	 1.0309e+00 +- 6.39e-02 	(DSYS= 6.21e-02);
7.0000 (BIN= 6.0 TO 8.0); 	 1.0513e+00 +- 7.36e-02 	(DSYS= 7.49e-02);
9.0000 (BIN= 8.0 TO 10.0); 	 1.077e+00 +- 1.21e-01 	(DSYS= 9.01e-02);
11.0000 (BIN= 10.0 TO 12.0); 	 8.66e-01 +- 1.84e-01 	(DSYS= 1.09e-01);
14.0000 (BIN= 12.0 TO 16.0); 	 8.33e-01 +- 1.94e-01 	(DSYS= 1.16e-01);
18.0000 (BIN= 16.0 TO 20.0); 	 8.66e-01 +- 3.52e-01 	(DSYS= 1.47e-01);
*dataend:

*dataset: 
*location: Figure 8 (left)
*dscomment: The nuclear modification factor RPPB of PI0 as a function of pT in NSD p-Pb collisions with centre-of-mass energy/nucleon=5.02 TeV, the overall normalization uncertainty of 5.96 % is not included.
*reackey: P PB --> PI0 X
*obskey: RATIO
*qual: SQRT(S)/NUCLEON IN TEV: 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: RPPB
*xheader: PT IN GEV/c
*data: x : y
0.3500 (BIN= 0.3 TO 0.4); 	 8.81e-01 +- 1.36e-01 	(DSYS= 2.45e-01);
0.4500 (BIN= 0.4 TO 0.5); 	 6.422e-01 +- 4.32e-02 	(DSYS= 1.000e-01);
0.5500 (BIN= 0.5 TO 0.6); 	 6.249e-01 +- 2.64e-02 	(DSYS= 7.98e-02);
0.6500 (BIN= 0.6 TO 0.7); 	 6.564e-01 +- 3.14e-02 	(DSYS= 6.97e-02);
0.7500 (BIN= 0.7 TO 0.8); 	 6.339e-01 +- 2.53e-02 	(DSYS= 6.20e-02);
0.9000 (BIN= 0.8 TO 1.0); 	 7.508e-01 +- 1.93e-02 	(DSYS= 5.89e-02);
1.1000 (BIN= 1.0 TO 1.2); 	 7.696e-01 +- 1.80e-02 	(DSYS= 4.91e-02);
1.3000 (BIN= 1.2 TO 1.4); 	 8.193e-01 +- 1.90e-02 	(DSYS= 3.55e-02);
1.5000 (BIN= 1.4 TO 1.6); 	 8.440e-01 +- 1.53e-02 	(DSYS= 4.33e-02);
1.7000 (BIN= 1.6 TO 1.8); 	 9.007e-01 +- 1.38e-02 	(DSYS= 4.23e-02);
1.9000 (BIN= 1.8 TO 2.0); 	 9.071e-01 +- 1.53e-02 	(DSYS= 3.96e-02);
2.1000 (BIN= 2.0 TO 2.2); 	 9.362e-01 +- 1.61e-02 	(DSYS= 4.02e-02);
2.3000 (BIN= 2.2 TO 2.4); 	 9.569e-01 +- 1.55e-02 	(DSYS= 4.13e-02);
2.5000 (BIN= 2.4 TO 2.6); 	 9.826e-01 +- 1.58e-02 	(DSYS= 4.33e-02);
2.7000 (BIN= 2.6 TO 2.8); 	 9.781e-01 +- 1.83e-02 	(DSYS= 4.16e-02);
2.9000 (BIN= 2.8 TO 3.0); 	 9.944e-01 +- 2.10e-02 	(DSYS= 4.34e-02);
3.1000 (BIN= 3.0 TO 3.2); 	 1.0182e+00 +- 1.99e-02 	(DSYS= 4.56e-02);
3.3000 (BIN= 3.2 TO 3.4); 	 9.678e-01 +- 2.21e-02 	(DSYS= 4.33e-02);
3.5000 (BIN= 3.4 TO 3.6); 	 9.734e-01 +- 2.36e-02 	(DSYS= 4.34e-02);
3.7000 (BIN= 3.6 TO 3.8); 	 9.957e-01 +- 2.39e-02 	(DSYS= 4.58e-02);
3.9000 (BIN= 3.8 TO 4.0); 	 9.527e-01 +- 2.27e-02 	(DSYS= 4.59e-02);
4.2500 (BIN= 4.0 TO 4.5); 	 9.738e-01 +- 2.32e-02 	(DSYS= 4.51e-02);
4.7500 (BIN= 4.5 TO 5.0); 	 9.724e-01 +- 2.21e-02 	(DSYS= 4.90e-02);
5.2500 (BIN= 5.0 TO 5.5); 	 9.804e-01 +- 2.24e-02 	(DSYS= 5.28e-02);
5.7500 (BIN= 5.5 TO 6.0); 	 9.870e-01 +- 3.02e-02 	(DSYS= 5.93e-02);
6.5000 (BIN= 6.0 TO 7.0); 	 9.739e-01 +- 2.59e-02 	(DSYS= 6.58e-02);
7.5000 (BIN= 7.0 TO 8.0); 	 9.193e-01 +- 3.13e-02 	(DSYS= 6.76e-02);
9.0000 (BIN= 8.0 TO 10.0); 	 9.438e-01 +- 3.09e-02 	(DSYS= 7.65e-02);
11.0000 (BIN= 10.0 TO 12.0); 	 9.460e-01 +- 4.82e-02 	(DSYS= 8.81e-02);
14.0000 (BIN= 12.0 TO 16.0); 	 8.207e-01 +- 5.97e-02 	(DSYS= 9.54e-02);
18.0000 (BIN= 16.0 TO 20.0); 	 9.69e-01 +- 1.57e-01 	(DSYS= 1.66e-01);
*dataend:

*dataset: 
*location: Figure 8 (right)
*dscomment: The nuclear modification factor RPPB of ETA as a function of pT in NSD p-Pb collisions with centre-of-mass energy/nucleon=5.02 TeV, the overall normalization uncertainty of 5.96 % is not included.
*reackey: P PB --> ETA X
*obskey: RATIO
*qual: SQRT(S)/NUCLEON IN TEV: 5.02
*qual: YRAP(C=CM) : -1.265 TO 0.335
*yheader: RPPB
*xheader: PT IN GEV/c
*data: x : y
0.8000 (BIN= 0.7 TO 0.9); 	 7.97e-01 +- 1.85e-01 	(DSYS= 1.98e-01);
1.0000 (BIN= 0.9 TO 1.1); 	 7.11e-01 +- 1.37e-01 	(DSYS= 1.38e-01);
1.2500 (BIN= 1.1 TO 1.4); 	 7.565e-01 +- 9.58e-02 	(DSYS= 1.017e-01);
1.6000 (BIN= 1.4 TO 1.8); 	 8.116e-01 +- 7.83e-02 	(DSYS= 8.50e-02);
2.0000 (BIN= 1.8 TO 2.2); 	 8.710e-01 +- 6.66e-02 	(DSYS= 8.34e-02);
2.4000 (BIN= 2.2 TO 2.6); 	 1.0523e+00 +- 6.60e-02 	(DSYS= 9.30e-02);
2.8000 (BIN= 2.6 TO 3.0); 	 9.922e-01 +- 6.58e-02 	(DSYS= 8.12e-02);
3.2500 (BIN= 3.0 TO 3.5); 	 9.523e-01 +- 6.83e-02 	(DSYS= 7.53e-02);
3.7500 (BIN= 3.5 TO 4.0); 	 1.0317e+00 +- 7.10e-02 	(DSYS= 8.86e-02);
4.5000 (BIN= 4.0 TO 5.0); 	 1.0364e+00 +- 7.27e-02 	(DSYS= 8.93e-02);
5.5000 (BIN= 5.0 TO 6.0); 	 9.902e-01 +- 7.25e-02 	(DSYS= 1.033e-01);
7.0000 (BIN= 6.0 TO 8.0); 	 9.567e-01 +- 6.83e-02 	(DSYS= 1.291e-01);
9.0000 (BIN= 8.0 TO 10.0); 	 9.30e-01 +- 1.12e-01 	(DSYS= 1.34e-01);
11.0000 (BIN= 10.0 TO 12.0); 	 6.80e-01 +- 1.57e-01 	(DSYS= 1.42e-01);
14.0000 (BIN= 12.0 TO 16.0); 	 6.97e-01 +- 1.58e-01 	(DSYS= 1.58e-01);
18.0000 (BIN= 16.0 TO 20.0); 	 1.053e+00 +- 3.58e-01 	(DSYS= 2.50e-01);
*dataend:

